Deep-Learning-Based Channel Estimation for Distributed MIMO with 1-bit Radio-Over-Fiber Fronthaul

We consider the problem of pilot-aided, uplink channel estimation in a distributed massive multiple-input multiple-output (MIMO) architecture, in which the access points are connected to a central processing unit via fiber-optical fronthaul links, carrying a two-level-quantized version of the received analog radio-frequency signal. We adapt to this architecture the deep-learning-based channel-estimation algorithm recently proposed by Nguyen et al. (2023), and explore its robustness to the additional signal distortions (beyond 1-bit quantization) introduced in the considered architecture by the automatic gain controllers (AGCs) and by the comparators. These components are used at the access points to generate the two-level analog waveform from the received signal. Via simulation results, we illustrate that the proposed channel-estimation method outperforms significantly the Bussgang linear minimum mean-square error channel estimator, and it is robust against the additional impairments introduced by the AGCs and the comparators.

==> figure2.csv <==
,Ed_Es_BMMSE,NMSE_BMMSE,Ed_Es_DNN,NMSE_DNN
0,25.0,-7.85636851842249,-5.0,-4.731794350964701
1,23.42105263157895,-8.07980084112258,-3.4210526315789473,-5.826592522925729
2,21.842105263157894,-8.40905110628588,-1.8421052631578947,-7.026276326124047
3,20.263157894736842,-8.8270276609451,-0.2631578947368425,-8.303995992665827
4,18.684210526315788,-9.26438415823345,1.3157894736842106,-9.580112850217501
5,17.105263157894736,-9.85005958270531,2.8947368421052637,-10.920463444619779
6,15.526315789473685,-10.5410485570912,4.473684210526315,-12.130679045650341
7,13.947368421052632,-11.3242842151071,6.052631578947368,-13.053136533613062
8,12.368421052631579,-12.1227634437788,7.631578947368421,-13.675137813112364
9,10.789473684210526,-12.9706365373088,9.210526315789474,-13.804344016159739
10,9.210526315789473,-13.4537065396931,10.789473684210527,-13.2822135456103
11,7.631578947368421,-13.5229666775474,12.368421052631579,-12.703359998502535
12,6.05263157894737,-12.9959970988735,13.94736842105263,-11.868566188803092
13,4.473684210526315,-12.0625814851483,15.526315789473685,-11.162276107248791
14,2.8947368421052637,-10.8501430846417,17.105263157894736,-10.431649937315576
15,1.3157894736842088,-9.60671017689407,18.68421052631579,-9.820089423551343
16,-0.2631578947368425,-8.31608482051457,20.263157894736842,-9.357920866887586
17,-1.8421052631578938,-7.02534239299912,21.842105263157894,-9.08531685624533
18,-3.4210526315789487,-5.8787141588832,23.42105263157895,-8.777625075994319
19,-5.0,-4.75707976739136,25.0,-8.518126825721525


==> figure3.csv <==
,SNR,NMSE_test_without_AGC,NMSE_test_with_AGC,NMSE_train_test_with_AGC,NMSE_BMMSE,BMMSE_NMSE_test_with_AGC
0,0.0,-8.75456724201251,-4.72149233358188,-8.021447545275139,-8.75531034902347,-6.149080051419
1,2.6315789473684212,-10.30295824811673,-9.369462946752634,-10.043121369544217,-10.3016805877015,-8.88462045491658
2,5.2631578947368425,-11.592280190154298,-11.111114558170163,-11.310861808748724,-11.52575628837056,-11.00491324981821
3,7.894736842105264,-12.422709932949513,-12.001457189885818,-12.16069874105928,-12.08515112633741,-12.1152217982763
4,10.526315789473685,-13.075944941609317,-12.641332774600462,-12.79138089520474,-12.8513269111475,-12.5667305174221
5,13.157894736842106,-13.388900306775177,-12.960594774097967,-13.08148191240667,-13.274110193643,-13.0214060509587
6,15.789473684210527,-13.470807748664125,-13.224697801477173,-13.280927202434958,-13.3123056441607,-13.2285361488975
7,18.42105263157895,-13.55091367585147,-13.299490860451309,-13.450125740368016,-13.411123056441607,-13.2051622000966
8,21.05263157894737,-13.617198912861403,-13.368459360482577,-13.570828287159975,-13.3994502858493,-13.2285361488975
9,23.68421052631579,-13.62270325893517,-13.416856070876499,-13.570706626039069,-13.4086254603922,-13.2485361488975
10,26.315789473684212,-13.650195447166041,-13.447918136154321,-13.584158238678503,-13.4098598317126,-13.2361547892958
11,28.947368421052634,-13.647033457686968,-13.420485462749774,-13.573280355177582,-13.4112076462306,-13.2252745664585
12,31.578947368421055,-13.687894981054118,-13.422238690621546,-13.558271307989564,-13.3943488371683,-13.1971571192199
13,34.21052631578948,-13.655452961198366,-13.436200523772797,-13.553885572757496,-13.4191131499459,-13.212974647868
14,36.8421052631579,-13.661660553541468,-13.431901596990913,-13.574254338153732,-13.3816032215496,-13.1123681790537
15,39.473684210526315,-13.644719299836957,-13.447031384715252,-13.547367499000083,-13.4210651161562,-13.0561839401882
16,42.10526315789474,-13.680625428392622,-13.474107808447615,-13.566497167845165,-13.4376901794668,-12.9582019315143
17,44.736842105263165,-13.635206296433205,-13.43821229417059,-13.544554161861118,-13.4542116899106,-11.8195011028374
18,47.36842105263158,-13.663844258684012,-11.477201423287752,-13.552383114124305,-13.43946483774,-9.0353203846112
19,50.0,-13.6843814892107,-7.501143528735287,-13.19216493734611,-13.3969310813168,-8.80194441784691

